Songs Across Borders: Singable and Controllable Neural Lyric Translation

The development of general-domain neural machine translation (NMT) methods has advanced significantly in recent years, but the lack of naturalness and musical constraints in the outputs makes them unable to produce singable lyric translations. This paper bridges the singability quality gap by formalizing lyric translation into a constrained translation problem, converting theoretical guidance and practical techniques from translatology literature to prompt-driven NMT approaches, exploring better adaptation methods, and instantiating them to an English-Chinese lyric translation system. Our model achieves 99.85%, 99.00%, and 95.52% on length accuracy, rhyme accuracy, and word boundary recall. In our subjective evaluation, our model shows a 75% relative enhancement on overall quality, compared against naive fine-tuning (Code available at https://github.com/Sonata165/ControllableLyricTranslation).

==> acl2023.org.txt <==
============================================================================ 
ACL 2023 Reviews for Submission #998
============================================================================ 
 
Title: Songs Across Borders: Singable and Controllable Neural Lyric Translation
Authors: Longshen Ou, Xichu Ma, Min-Yen Kan and Ye Wang
============================================================================
                            META-REVIEW
============================================================================ 
 
Comments: Reviewers are uniformly excited and impressed by this work. One reviewer would like to see more baseline comparisons, particularly to GagaST, which is available at that username on github.
 
============================================================================
                            REVIEWER #1
============================================================================
 
What is this paper about and what contributions does it make?
---------------------------------------------------------------------------
General-domain NMT is inadequate for singable lyric translation tasks because the lack of naturalness and task-specific constraints. This paper first defines the task as a constrained translation problem,  and employs well-designed techniques to satisfy multiple aspects of the "pentathlon principle”. Extensive experimental results confirm the effectiveness and controllability of the proposed system.
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
1.      The paper is well-organized and easy to follow.
2.      The design based on the "pentathlon principle” is elegant and well-motivated, which may inspire further research in this area.
3.      The effectiveness of the proposed method is verified by both subjective and objective evaluation.
4.      The use of back translation to alleviate the paired data issue is clever.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
1. The performance may be affected by the lack of paired music in training.
---------------------------------------------------------------------------
 
 
Questions for the Author(s)
---------------------------------------------------------------------------
Question A: Since the "enc-prefix” and "dec-prefix” settings seem to have different advantages in multiple constrained generation tasks,  do you consider using both settings together?
 
Question B: I may have misunderstood, but I find it confusing why the ` w/o crtl` setting in Table 5 does not match any of the settings in Table 4.
 
Question C: Could you further compare the reverse order decoding settings with the setting that only reverses the index in length prefix in the sentence? I am curious about how the order of prefix and lyric affects the inference process.
---------------------------------------------------------------------------
 
 
Missing References
---------------------------------------------------------------------------
N.A.
---------------------------------------------------------------------------
 
 
Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
N.A.
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Soundness: 4
                 Excitement (Long paper): 4
                     Reviewer Confidence: 3
     Recommendation for Best Paper Award: No
                         Reproducibility: 5
                        Ethical Concerns: No
 
 
============================================================================
                            REVIEWER #2
============================================================================
 
What is this paper about and what contributions does it make?
---------------------------------------------------------------------------
This paper focuses on the task of singable translation, and propose a solution based on prompt-driven NMT systems with the guidance of translatology theories, which enhances the outputs' singability. They equip the foundation Multilingual BART with prompt-based syllables number/end-rhyme/word boundary control, and paragraph-level rhyme recommendation to actualize the rhythm, singability, and rhyme of outputs. They also adopt the back-translation (reverse-order decoding) of in-domain target-side monolingual data to imitate the process that human translators translate texts in rhyme. The extensive experiments and detailed analysis demonstrate the effectiveness of the proposed method.
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
1. The research topic is interesting and cutting edge.
2. This paper proposes prompt-based techniques to control the singable lyric translation and utilizes reversed-order decoding to imitate human translators and assist in prompt generation, which is somewhat novel. 
3. The extensive experiments somehow support the paper's claim. 
4. The relate works are adequate and well organized.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
1. This paper is somewhat hard to understand because 1) it contains some professional words in the music field without clear explanation, such as "word boundary”; 2) it lacks the overview of the framework, making the process of model training and inference unclear.
2. The main experiment in Table 2 is not convincing enough, since the model is compared to only one baseline.
---------------------------------------------------------------------------
 
 
Questions for the Author(s)
---------------------------------------------------------------------------
Question A: Does maintaining rhy_0 during training mean that the model is trained without rhyme control?
 
Question B: Could you explain in more detail why the BLEU scores are not compared in the src-const setting?
 
Question C: Why are the results for TER metrics missing in the src-const setting?
 
Question D: Please illustrate how to obtain the length constraint and rhyme constraint under the tgt-const setting at the inference stage.
---------------------------------------------------------------------------
 
 
Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
The pink font part in the caption of Figure 2 is confusing.
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Soundness: 3
                 Excitement (Long paper): 3.5
                     Reviewer Confidence: 2
     Recommendation for Best Paper Award: No
                         Reproducibility: 3
                        Ethical Concerns: No
 
 
============================================================================
                            REVIEWER #3
============================================================================
 
What is this paper about and what contributions does it make?
---------------------------------------------------------------------------
The paper examines the problem of English-Chinese neural lyric translation by formalizing it as a constrained translation problem. Lyrics are generated in a controllable manner, making them more singable based on the human evaluation results. The authors also studied how different prompt methods affect the generated lyrics in terms of various evaluation metrics. This approach can be applied to other syllable-timed target languages, such as French and Spanish. However, the authors did not promise to share their code and data processing scripts, which might make reproduction harder.
---------------------------------------------------------------------------
 
 
Reasons to accept
---------------------------------------------------------------------------
This paper proposes a controllable neural lyric translation approach that is shown to be effective in terms of various metrics and human evaluation.
---------------------------------------------------------------------------
 
 
Reasons to reject
---------------------------------------------------------------------------
This paper needs some polishing and can be difficult to follow, but I do not have a strong reason to reject it.
---------------------------------------------------------------------------
 
 
Questions for the Author(s)
---------------------------------------------------------------------------
Question A:  
For the five human evaluators, what is the inter-rater agreement score for each dimension?
---------------------------------------------------------------------------
 
 
Typos, Grammar, Style, and Presentation Improvements
---------------------------------------------------------------------------
I suggest that the authors ask a native English speaker to help proofread and edit the paper.  
L034: $5.9 or $5.9 billion?  
L258: end -> ends  
L260: have -> has  
L320: where exists bdr_0 -> where bdr_0 exists  
L601: majorly -> mainly. "Majorly" is informal and should be avoided in academic writing.
---------------------------------------------------------------------------
 
 
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                               Soundness: 4
                 Excitement (Long paper): 4
                     Reviewer Confidence: 2
     Recommendation for Best Paper Award: No
                         Reproducibility: 4
                        Ethical Concerns: No
 
-- 

==> acl2023.txt <==
Rebuttal Contents


Response (896 / 900 words)

To Reviewer 1 (218 words)

We are grateful for your positive comments!

1. Performance may be affected by the availability of paired music/lyrics during training.

We apologize for the confusion! As per Lines 325-328, our methodology uses only the lyrics (target-side) to construct prompts in training. This is because the original lyrics created by a lyricist must necessarily conform to constraints given by the music, and we extract those constraints from the text for translation to match the same constraints. So our method does not require any accompanying music. We will rewrite the parts of the introduction and add a workflow figure to make this clear in the final version. 

> Change: added expanation to Section 3.3 Paragraph 1's last few sentences.
> Add workflow figures (Figure 3 (b) and (c)).

Q.A Do you consider using "enc-prefix” and "dec-prefix” together?
Q.C Could you further compare different orders of prefixes and lyrics?

No, not in this paper. Our key focus is on the feasibility of appropriately modeling lyrical constraints. We believe your idea is worth exploring, and will leave these for future work, but we will add some sentences to mention these extension possibilities in the Conclusion.

> Change: added a paragraph to the Conclusion.

Q.B Why w/o ctrl in Table 5 doesn’t match Table 4?

The experiments of Table 5 used reverse-order decoding, but Table 4 is normal-order, leading to a slight performance difference. We will add the clarification in the Results section in the camera-ready version.

> Change: added expanation of decoding direction in captions of Tables 4~6.

To Reviewer 2 (505 words)

Thanks for your comments!

1. (1) Lack of explanation for music terms.

We apologize for the obscurity. We will add more clarification to these terms.

> In Section 3.4 Paragraph 1, mention the places of two types of melody boundary in Figure 2.
> In Section 3.4 Paragraph 2, add explanation of "word boundary", add a simple description of "melody boundary", and mention their positions in Figure 2.

1. (2) Lack of framework overview.

We will add a figure for the overall model structure to Appendix B.

> Change: add a model overview figure (Figure 3(a)).

2. Table 2 is not convincing enough since the model is compared to only one baseline.

We have two baselines: our unconstrained model (Baseline in Table 2), and GagaST (Guo, 2022), the only previous lyric translation work, to the best of our knowledge. Because GagaST adopted a huge amount of in-domain data and did not open-source data and code for training, it’s hard to reproduce their results for an overall objective comparison.

The comparisons with GagaST are in later sections: we compared our prompt-based control and their biased-decoding-based control in Sections 5.3 and 5.4, and compared generation results by subjective evaluation in Section 5.5, where we outperformed GagaST in both comparisons. We will add more clarification about the comparison strategy in the experiment section.

> Change: Add a paragraph expalaining our comparign strategy before Section 5.

Q.A. Does maintaining rhy_0 mean the model is trained without rhyme control?

We do not train a separate rhyme-unconstrained model. As in Appendix B L982, we randomly convert a subset of rhy_1~14 to rhy_0 during training so that sentences with all possible rhymes are paired with rhy_0, hence achieving the rhyme uncontrol if we feed rhy_0 to our final model. We will move the explanation to the method section for better clarity.

> Add implementation of rhy_0 to Section 3.5.2 Paragraph 2. "We achieved this by randomly converting ..."

Q.B. Why BLEUs not compared in src-const?
Q.C. Why TERs missing in src-const?

We made intra-group comparisons for BLEUs in src-const for all constrained models but did not compare them with unconstrained ones, because target-side sentences usually have different properties (e.g., #syllable) from prompts generated by source sentences, making themselves not the ground truth. 

Because the prompts generated from source text guide the output to be quite different from references, constrained models will naturally have lower BLEUs in this setting. 

For the same reason, TER in src-const cannot accurately reflect translation quality, i.e., outputs' edit distance to the ground truth. We will add more clarification to the experiment section.

> Added a paragraph in Section 4.2 (2nd last paragraph) explaining the reason.

Q.D. How to obtain the constraints under the tgt-const setting at the inference stage?

At inference time, the model operates in a src-const-like setting, where prompt construction follows Figure 3's caption: length prompts from source sentences, rhyme prompts from our recommendation, and word boundary prompts from music. We will add more clarification about inference-time prompt construction to the experiment section.

However, tgt-const is useful for objective testing: (1) Training is done in tgt-const style, because prompts need to be paired with target sentences for models to learn controllability. (2) The comparison of BLEU and TER is more accurate in this setting, because target sentences fulfill the prompts’ constraints, hence are the ground truth of constrained translation.

> Add a paragarph in the middle of Section 3.3, stating how to craft prompts at inference time.

> Reproducibility concerns.
Please see the "General Responses to Reviewers" section.

Finally, thank you for pointing out the issue in Figure 2's caption. We will fix it in the camera-ready version.

To Reviewer 3 (123 words)

Thanks for your comments!

> What are the inter-rater agreement scores among human raters?

We computed the inter-rater agreement by intra-class coefficients (two-way mixed-effect, average measure model). Sense: 0.8313, naturalness: 0.7817, music-lyric compatibility: 0.8663, Singable Translation Score: 0.7870, all in the "good" range suggested by [1], showing the reliability of our subjective metrics. We will add these statistics to Appendix E.

> Add these numbers to Appendix E.

> Reproducibility concerns.
Please see the "General Responses to Reviewers" section.

Finally, thank you for pointing out the typos and minor issues. We will do careful proofreading for our camera-ready version.

> All corrected accordingly.


[1] Koo, T.K. and Li, M.Y., 2016. A guideline of selecting and reporting intraclass correlation coefficients for reliability research. Journal of chiropractic medicine, 15(2), pp.155-163.


General (50 words)

For reproducibility concerns:

In Appendix A and B, we described in detail our dataset preprocessing, model configuration, and prompt construction, so we believe other researchers can reproduce our work without major difficulties. Additionally, we will share our data preparation and model training code in the camera-ready version to facilitate reproduction.

> Add github repo to the abstract.
> Add demo link to section 5.5 footnote 10.


** Other modifications **
> 2nd paragraph of Section 5.4 is re-written, and add Figure 6(e) to illustrate. (old version is put next to the new one)
> 2nd paragraph of Section 3.6 is re-written. (old version is put next to the new one)
> There are both terms of "rhyme recommendation" and "rhyme ranking" in the old version. Now only use "rhyme ranking". 


